Immediate Afterglow Physical Characteristics and Broadband Spectra Evidence Synchrotron self-Compton Emission as the Reason for VHE Production in TeV GRB 190114C

Long GRB 190114C, identified on January 14th, 2019, was the first Gamma-ray Burst that substantially violated the defined 10 GeV energy limit of the Synchrotron model, with an observed emission between 0.2 - 1 TeV and a low redshift of z = 0.425. This paper analyzes its immediate afterglow broadband spectrum from 10$^{17}$ to 10$^{26}$ Hz based on observations by the Swift X-ray Telescope (XRT), Fermi Gamma-Ray Burst Monitor (GBM), Swift Burst Alert Telescope (BAT), Fermi Large Area Telescope (LAT), and Major Atmospheric Gamma Imaging Cherenkov Telescope (MAGIC). We first calculate the physical characteristics necessary to understand the conditions in the burst's emitting region, then conduct temporal and spectral analyses by deriving light curves and spectra using a chain polynomial best-fit in the context of the forward shock model in a homogeneous circumburst density. The Spectral Energy Distributions are found to be double-peaked for T$_0$ + 68-180s, and we show the distribution consists of a distinct Synchrotron component followed by an inverse Compton component explained by high-energy electrons up-scattering Synchrotron photons. We find our calculated Bulk Lorentz Factor = 351 sufficiently explains the peak of the inverse Compton component at sub-TeV energy levels in the immediate afterglow, and that the Comptonization of the burst proceeds in the Klein-Nishina regime. We conclude this further evidences Synchrotron self-Compton emission as the mechanism behind the production of Very-High-Energy photons in GRB 190114C.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
